FRMDN: Flow-based Recurrent Mixture Density Network

The class of recurrent mixture density networks is an important class of probabilistic models used extensively in sequence modeling and sequence-to-sequence mapping applications. In this class of models, the density of a target sequence in each time-step is modeled by a Gaussian mixture model with the parameters given by a recurrent neural network. In this paper, we generalize recurrent mixture density networks by defining a Gaussian mixture model on a non-linearly transformed target sequence in each time-step. The non-linearly transformed space is created by normalizing flow. We observed that this model significantly improves the fit to image sequences measured by the log-likelihood. We also applied the proposed model on some speech and image data, and observed that the model has significant modeling power outperforming other state-of-the-art methods in terms of the log-likelihood.

==> Picture/diagram.tikz <==
\begin{tikzpicture}
%[sibling distance=100mm, level distance=10mm,
%[node distance=20cm,
[
level 1/.style={sibling distance=200mm}, %, sibling angle=60},
level 2/.style={sibling distance=100mm},
level 3/.style={sibling distance=55mm},
level 4/.style={sibling distance=19mm},
level 5/.style={sibling distance=40mm},
level 6/.style={sibling distance=45mm},
every node/.style = {minimum size=1cm, font=\large \bfseries, shape=rectangle, rounded corners,
	draw, align=center,
	top color=white, bottom color=blue!20}]
\node [minimum size=1cm, text width=8cm]{\Large \bf deep generative models}
% non-sequential ---------------------------------
%[{sibling distance=5mm}]
child
%[sibling angle=180]
	{
		node [minimum size=1cm]{\large \bf non-sequential}
		% non-sequential and likelihood-based
		child {node [minimum size=1cm]{\large \bf likelihood-based}
				% non-sequential and likelihood-based and non-conditional
				child {node [minimum size=1cm]{\large \bf non-conditional}
							child{node {VAE}}
							child{node {NF}}
							child{node {DM}}
						}
				% non-sequential and likelihood-based and conditional
				child{node {conditional}
							child{node {CVAE}}
							child{node {CNF}}
							child{node {CDM}}
						}
				}
		% non-sequential and non-likelihood-based
		child {node [minimum size=1cm]{\large \bf non-likelihood-based}
				% non-sequential and likelihood-based and non-conditional
				child{node {non-conditional}
							child{node {GAN}}
						}
				% non-sequential and likelihood-based and conditional
				child{node {conditional}
							child{node {CGAN}}
						}
				}
		}
% sequential ---------------------------------
child {
		node [minimum size=1cm]{\large \bf sequential}
		% non-sequential and likelihood-based
		child {node [minimum size=1cm]{\large \bf likelihood-based}
				% non-sequential and likelihood-based and non-conditional
				child{node {non-conditional}
					child{node {AR}
							child{node [top color=white, bottom color=green!50]{RMDN}}
							}
					child{node {HMM}}
				}
				% non-sequential and likelihood-based and conditional
				child {node {conditional}
					child{node {CHMM}}
					child{node {CAR}
						child{node [top color=white, bottom color=green!50]{CRMDN}}							
						child{node {encoder-decoder}
							child{node {RNN based}}
							child{node {RNN with attention}}
							child{node {transformer}}
						}
					}
					child{node {CTC}}
				}
			}
		% non-sequential and non-likelihood-based
		child {node [minimum size=1cm]{\large \bf non-likelihood-based}
				% non-sequential and likelihood-based and non-conditional
				child{node {non-conditional}
					child{node {GAN}}
				}
				% non-sequential and likelihood-based and conditional
				child{node {conditional}
					child{node {CGAN}}
				}
				}
		};
\end{tikzpicture}
